Sim-To-Real Transfer for Visual Reinforcement Learning of Deformable Object Manipulation for Robot-Assisted Surgery

Automation holds the potential to assist surgeons in robotic interventions, shifting their mental work load from visuomotor control to high level decision making. Reinforcement learning has shown promising results in learning complex visuomotor policies, especially in simulation environments where many samples can be collected at low cost. A core challenge is learning policies in simulation that can be deployed in the real world, thereby overcoming the sim-to-real gap. In this work, we bridge the visual sim-to-real gap with an image-based reinforcement learning pipeline based on pixel-level domain adaptation and demonstrate its effectiveness on an image-based task in deformable object manipulation. We choose a tissue retraction task because of its importance in clinical reality of precise cancer surgery. After training in simulation on domain-translated images, our policy requires no retraining to perform tissue retraction with a 50% success rate on the real robotic system using raw RGB images. Furthermore, our sim-to-real transfer method makes no assumptions on the task itself and requires no paired images. This work introduces the first successful application of visual sim-to-real transfer for robotic manipulation of deformable objects in the surgical field, which represents a notable step towards the clinical translation of cognitive surgical robotics.

==> plots/learningData.csv <==
workspace,collision,length,return,globalStep
-33.5231854838714,-42.7428218854282,1000,-825.475360743064,16384
14.329016367392,-17.4074864929287,1000,-795.736825651723,26624
56.6679588872995,8.55912819799767,1000,-766.729578152458,36864
93.9497545773962,34.9078411469261,1000,-738.490677154146,47104
126.630515939227,61.3894713134318,1000,-711.057181565668,57344
155.166355474336,87.7548376570899,1000,-684.466150295904,67584
180.01338568427,113.754759137476,1000,-658.754642253732,77824
201.627719070572,139.140054714165,1000,-633.959716348032,88064
220.465468134788,163.661543346731,1000,-610.118431487684,98304
236.982745378463,187.070043994752,1000,-587.267846581567,108544
251.635663303141,209.116375617801,1000,-565.445020538561,118784
264.880334410368,229.551357175453,1000,-544.687012267546,129024
277.172871201688,248.125807627285,1000,-525.0308806774,139264
288.969386178646,264.59054593287,1000,-506.513684677005,149504
300.725991842795,278.696391051792,1000,-489.172483175249,159744
322.541960202701,292.399687924861,1000,-466.254080273001,169984
342.552573847492,293.497203683111,1000,-450.53613066636,180224
361.190551229769,297.768508219015,1000,-441.113576151427,190464
379.157675194669,293.890248424181,1000,-432.515405244027,200704
395.716984921526,289.352614015579,1000,-432.433166270065,210944
415.276495488824,277.733762822896,1000,-427.181429189603,221184
437.408169571138,268.275738474854,1000,-421.335214039915,231424
471.991580150795,240.842293906815,1000,-408.244581181761,241664
505.829671857631,241.777437893962,1000,-403.462083864863,251904
540.214343097281,226.704115684098,1000,-396.249083167625,262144
572.488969225078,216.675549993825,1000,-388.718590207993,272384
593.104158942047,209.795853417382,1000,-383.700233271834,282624
609.948507601052,193.963168953162,1000,-377.216841974339,292864
630.743820294168,194.161089482145,1000,-373.215940232899,303104
658.422259300472,179.068718329011,1000,-369.217164175994,313344
679.34689778768,166.681482511436,1000,-367.502765380656,323584
691.549576690165,144.910008033621,1000,-363.693918102038,333824
702.255021011015,138.62371771104,1000,-362.265983082731,344064
709.588138054644,128.639058830802,1000,-355.008848000547,354304
711.871662958859,142.007245705108,1000,-356.510368033174,364544
710.521428130037,155.926121616614,1000,-356.456086679857,374784
706.042330985061,165.857588678783,1000,-357.380654253583,385024
698.650027808692,173.023668273394,1000,-357.377974375713,395264
696.052527499706,161.338477938454,1000,-352.371203452611,405504
691.161722902005,158.240035224327,1000,-350.680792616533,415744
680.330969595862,154.959878259798,1000,-347.051750050157,425984
669.356198244978,149.325871338528,1000,-346.097854804741,436224
658.595708194305,135.765727351381,1000,-343.350865981831,446464
643.065072302572,130.53982820418,1000,-340.962597024859,456704
627.031593746152,125.759918427886,1000,-342.779843475723,466944
607.975482017069,114.212257446548,1000,-338.854652375561,477184
586.465563589186,111.567389692253,1000,-339.743708777326,487424
566.739463601545,116.364216413301,1000,-341.17141800201,497664
547.132477444086,123.311735261404,1000,-342.922811464575,507904
512.856708070707,125.753058954397,1000,-338.424736335072,518144
494.569011865046,121.545621678411,1000,-338.93037149583,528384
475.915415276243,147.760860833028,1000,-346.924468315225,538624
453.034575454218,145.795946112968,1000,-346.965519636475,548864
424.640789148446,153.154199110126,1000,-347.539721828304,559104
399.752641824258,158.010335558031,1000,-349.25289040051,569344
375.223566308252,154.448198615749,1000,-350.066682428243,579584
354.012282165377,167.412758002723,1000,-353.882000659257,589824
330.003383388958,170.03245890496,1000,-352.671930403877,600064
313.317312445934,171.174175009273,1000,-355.737858235866,610304
297.234643430979,168.267905697693,1000,-356.32215990919,620544
283.748563218397,179.902715980723,1000,-359.468012546561,630784
271.182270423934,174.371323075025,1000,-360.237452021291,641024
252.999721913242,185.021922506493,1000,-363.075362448205,651264
238.029739834389,186.290152638739,1000,-360.051377140516,661504
229.403395748367,188.74496353974,1000,-360.978475146124,671744
219.357712272901,183.435004943769,1000,-359.866099805396,681984
208.346387961938,171.506627734524,1000,-355.774933340354,692224
197.856244592762,174.027267952049,1000,-355.845132641299,702464
186.174344951184,163.5396891608,1000,-351.386893670685,712704
182.293443332101,155.773668273394,1000,-348.988931529772,722944
173.700083426033,134.207035595109,1000,-340.287652550935,733184
162.934850451122,120.871601161787,1000,-332.72884236413,743424
154.96785008034,119.952694351751,1000,-329.659019525856,753664
145.094503151653,109.978741811892,1000,-324.495546700449,763904
135.94897107898,113.823353108395,1000,-322.659378298817,774144
133.380175503649,116.153874675568,1000,-321.195781929835,784384
126.923603386482,114.863521196394,1000,-316.27427103234,794624
119.312028797432,104.898251143248,1000,-310.594314282888,804864
125.103510072923,96.906222963789,1000,-310.51903958923,815104
119.589451242124,97.3686967000392,1000,-308.285803780134,825344
108.844765789151,81.2872790755178,1000,-296.629226018855,835584
100.530218761589,79.8438851810671,1000,-291.416140652405,845824
100.634238660242,85.3311086392306,1000,-293.801639759154,856064
98.5961253244367,83.1729236188376,1000,-294.590352847783,866304
96.465455444323,92.2724632307522,1000,-296.417720137921,876544
91.8287758002739,90.5070448646664,1000,-295.780719738699,886784
99.3411506612307,90.3690365838606,1000,-300.010276365399,897024
99.4361481893484,88.0892967494767,1000,-300.769075406177,907264
98.8816122852574,84.3249598319139,1000,-301.464279291737,917504
94.8835279940696,68.4679273266607,1000,-291.714510893035,927744
90.5865776789045,61.4908385860846,1000,-286.995985908783,937984
95.3964899270816,74.2111605487595,1000,-289.004934795359,948224
100.72923618836,72.7966258806097,1000,-289.535229132365,958464
101.328683104686,75.0674360400461,1000,-288.940840532901,968704
90.5715609936987,74.6354282536168,998.687955753328,-275.278543368807,978944
91.9355302187636,75.8214528488461,982.201489309131,-268.533321403723,989184
93.087720924486,73.0904708935871,958.876823013246,-261.723640231623,999424
101.293953157832,76.838910517861,930.93923804229,-260.605885605752,1009664
100.417222840195,73.1539519218901,911.84932332223,-251.813462248551,1019904
104.744005685332,78.0501019651482,877.99073044125,-245.676380317306,1030144
113.904724385122,78.7427079471034,851.310375726134,-244.548339640079,1040384
121.969286861948,81.1706525769391,830.465115560518,-245.095028403079,1050624
128.319011865038,81.7221140773717,805.761061673482,-241.608716625973,1060864
136.168520578423,87.2614942528755,784.055215671751,-241.102834389192,1071104
137.947596094429,84.3174978371048,759.023606476348,-235.163937078454,1081344
140.253707823511,79.8435143987164,727.393369175643,-227.852014122255,1091584
141.174823878387,75.8660703250542,700.009624891871,-220.665596309106,1101824
141.554474107036,73.8595661846512,671.669632925488,-214.529375264181,1112064
141.673139908543,68.9899425287372,641.417964404909,-205.960270875175,1122304
143.368047830926,75.2024008157228,606.375046347807,-206.151515298277,1132544
142.01636077123,75.5408478556437,572.399857866778,-203.317609570821,1142784
139.834723767152,71.7749196638256,548.388780744049,-198.063936034798,1153024
136.892225930049,68.4177635644558,527.215532690656,-190.912105575865,1163264
131.739618094182,62.7605209492042,506.352042392793,-183.771768456089,1173504
131.917052898285,60.6044370287988,483.993341366962,-178.664959021282,1183744
124.725698306763,55.9822024471647,463.237918675081,-170.156255075894,1193984
117.445788530469,49.8147787665318,452.437059695968,-161.597783993093,1204224
108.992476208135,42.0404616240276,424.795343591654,-148.690979461239,1214464
103.312584970958,48.1437863057729,415.254820170569,-147.747957512738,1224704
93.7413484118177,47.3957638116436,395.964126807573,-139.831800232389,1234944
84.4197565195915,45.4565257693744,383.644512421217,-130.636888885218,1245184
75.0461160548774,44.7458441478196,372.580166234095,-121.606179466151,1255424
64.8170189099013,42.7510042022009,347.266221727853,-109.258826313674,1265664
66.7683537263641,41.3642936596227,343.970445556799,-109.209797585857,1275904
66.4611605487593,40.8718637992841,333.443254851076,-108.155209895047,1286144
65.982681374368,39.089961067854,328.068316648135,-106.832411326051,1296384
62.1114046471402,39.247466320604,334.865545050063,-103.04788697021,1306624
63.2474817698691,37.6616765541968,333.046610431351,-103.37884594846,1316864
67.7293597824758,37.212072055371,340.204301075276,-107.511627251959,1327104
69.2083796811287,38.0308367321724,354.331510320117,-109.388867380241,1337344
68.6605024100868,37.5460542578181,361.973180076636,-108.871474188144,1347584
68.766916944755,36.9959677419363,364.857248794965,-109.201245611672,1357824
66.9630762575716,35.5751452230882,364.893214682989,-107.13574681455,1368064
66.2603201087643,35.2572611543698,364.507755530845,-105.958250042714,1378304
65.0285656902746,35.8033463107164,366.837999011255,-105.543846835699,1388544
64.5431188975419,34.7912958843167,362.722330367083,-104.194581436916,1398784
64.6196082066508,33.9420498084299,350.903333951312,-102.517376225631,1409024
62.8660085279955,32.0784822642449,343.683444568046,-100.885862937687,1419264
61.471882338402,29.9087257446552,341.13294092202,-98.7270799947327,1429504
61.2715208256101,30.5417439129904,336.697055370172,-98.2476200098594,1439744
59.6645964652096,30.3456463972322,323.624490174275,-96.3052943107938,1449984
58.4116920034619,31.0649641577068,315.011355209499,-96.6717359735936,1460224
56.5153256704993,30.0673124459282,306.006117908794,-95.9068458971104,1470464
55.9342170312705,28.9852768508225,296.329270176746,-94.5131634438903,1480704
55.3217772834025,27.1932857495989,289.213740575955,-94.0576996521009,1490944
52.7022617723408,24.2043783215924,273.081402175262,-91.0197098811811,1501184
53.0580274378951,25.0047120257081,268.644357928568,-91.8275062420556,1511424
51.759115066124,23.9931868743053,263.067343344463,-90.6348530843979,1521664
53.3240792238301,25.0600821900883,270.60456062292,-91.7762276905624,1531904
55.2406222963799,25.941756272402,261.669231244598,-92.3362561740879,1542144
53.7720924484006,25.842958225189,257.331324928939,-90.9383143942569,1552384
53.9572518848115,27.11679644049,261.869917191947,-91.3374658692347,1562624
55.3773328389581,27.0647633172667,257.103726362631,-91.6902674061031,1572864
56.9641731553591,28.849864046472,258.075376962062,-92.938567922875,1583104
57.2402824125584,29.4774595229274,260.805586454091,-93.5575367945606,1593344
57.587010258313,29.1727073291318,256.904523544685,-93.0686114609093,1603584
58.7932115931295,30.4576072178971,254.749953652212,-93.8456002861198,1613824
59.030589543939,31.2761401557293,259.893230132251,-93.8199237856039,1624064
58.7069120009901,32.8494932641213,256.412758002725,-93.0725158429287,1634304
58.5830552465716,33.0818656531956,249.890016685211,-92.192573115495,1644544
58.1793814114461,32.9713725126691,250.749783710301,-91.309034666017,1654784
57.5088060808318,33.4053887034984,248.499320232362,-90.9625501103481,1665024
56.6359226300841,32.9468081819313,244.243526758132,-90.2275549624959,1675264
56.8193980966519,32.6502749969109,239.981800766289,-90.0407115317253,1685504
56.6909374613781,32.4404585341745,228.740668644178,-89.1296629650535,1695744
56.2359411692016,31.6057347670258,229.917748115195,-88.7097691908551,1705984
55.5480163144247,31.2252039302936,225.467865529606,-87.4568897059215,1716224
54.4106723519973,30.6678717093073,220.218668891366,-86.7451372477836,1726464
51.5985354097156,28.2559170683482,219.001683969848,-84.7748698186368,1736704
49.8100203930304,26.1803392658515,218.694753429742,-84.5189549841338,1746944
48.7229792361894,24.2269805957242,221.526789024847,-83.7551121554395,1757184
47.7461376838473,22.3734705228036,220.215115560504,-82.8114161969369,1767424
46.0395037696216,21.0247651711783,215.096604251642,-82.0046108247282,1777664
43.7308738104076,19.6401711778524,213.438017550369,-81.1621595389073,1787904
44.843900630331,20.6664040291687,214.595074774445,-82.4643741561008,1798144
44.1928377209255,19.5458688666424,220.051755036465,-82.4798808698398,1808384
43.8924731182805,18.9901588184407,223.478262884692,-82.2485788845354,1818624
44.5747744407376,19.0932054134227,226.188295637133,-83.7456443276505,1828864
43.25565443085,19.6187893956252,231.278194907927,-83.907142165802,1839104
45.6825330614273,22.1823476702514,235.244901742682,-86.3164995754791,1849344
46.8034544555689,22.9843189964163,237.352474972197,-87.6991000818468,1859584
47.4074280064279,23.3282968730694,234.658818440247,-88.2667067710133,1869824
46.3670436287243,23.4456340378203,233.019342479303,-87.4539197403858,1880064
47.6858392040549,25.4381256952175,235.302311209992,-88.6344820276491,1890304
47.9126498578678,27.6315041404035,238.177064021758,-90.0948921932532,1900544
48.6553732542342,29.5169787418125,240.263147324193,-91.6635244546566,1910784
48.9986095661857,30.2393554566809,241.544092201216,-92.3775170203316,1921024
49.4616703744913,30.3255623532327,241.811858855524,-93.0471050360067,1931264
49.5280713138066,31.9132678284521,241.51022741318,-94.0697259088503,1941504
48.0560808305535,32.0818193054018,239.494144728716,-93.2204039416571,1951744
48.9103479174402,32.3347855642079,238.10335558028,-93.9552190523942,1961984
50.2394481522691,32.5797954517372,231.640279322709,-94.102673321364,1972224
51.2909096527017,32.5582900753931,229.495071684593,-94.3361689108253,1982464
51.3867568903732,31.6360153256712,233.177357557785,-94.0806019469156,1992704
49.8455691509095,30.5904554443215,230.578435916455,-92.295993023701,2002944
48.4868526758137,29.7251730317643,228.622852552224,-92.1291634297158,2013184
46.722392164134,29.2014275120511,225.212906315664,-91.3555557209506,2023424
48.8542516376231,30.0566524533439,223.262822889635,-92.8026583545117,2033664
49.5706340378209,30.5940396737122,226.635381905826,-93.9429459214128,2043904
48.2440520331243,29.1881102459529,223.728309232485,-92.8615334105002,2054144
48.4698121369433,30.3708904956131,222.267179582257,-93.956122565634,2064384
47.8436534420972,30.0211191447294,224.565798418,-93.9480760334145,2074624
48.9154307254985,29.5941323692999,217.319676183418,-93.2800657389992,2084864
49.2092911877405,29.5363212211105,221.439006303305,-94.2979132218901,2095104
50.2352923000876,30.1460109998771,223.718823384012,-95.7472753962094,2105344
50.5770763811654,30.4249011247071,224.297089358551,-96.3069937647906,2115584
49.4403812878518,30.1680107526888,223.462041156846,-95.3821365371554,2125824
48.9896798912383,30.2118866641954,220.709661970095,-94.3266205835417,2136064
49.1472469410467,29.5291064145353,219.19702447164,-94.0744136564686,2146304
49.2189933259188,29.4985168705976,217.077524409843,-93.9927049796456,2156544
49.9394388827103,31.7739772586832,220.854282536156,-95.3208131725355,2166784
50.7854869608218,33.1901804474114,224.563450129779,-96.9618282815543,2177024
51.2194413545926,34.7558243727606,225.220600049443,-98.8374357712688,2187264
51.951412062787,34.7449326412071,227.168489679896,-99.1604347337466,2197504
50.3315566679037,34.0140433815358,224.604437028802,-97.498987015182,2207744
48.8726517117796,33.854081695712,217.962798170812,-96.1371065431399,2217984
48.3779817080718,33.9275429489564,216.525398591032,-95.4502116896279,2228224
47.1868279569903,32.4471944135466,216.002317389697,-93.6093202769417,2238464
47.6588029909787,32.2406068471148,215.225234828827,-93.8798958421615,2248704
47.9421270547532,31.6840934371531,213.990854035353,-93.698762722298,2258944
47.7002224694115,31.9951180323824,218.192683228283,-94.085881494532,2269184
45.7397416882967,31.4312971202578,216.073059572369,-92.4089207425891,2279424
44.5405079718215,31.3539890001243,215.534003831422,-91.6919753626645,2289664
43.6975806451622,32.3387096774201,214.659992584358,-92.2488083764591,2299904
44.3230132245715,33.6233623779515,214.017596712401,-93.7004309892234,2310144
45.4086021505386,33.4628908663955,213.502131998522,-94.0103671741425,2320384
46.2354776912629,33.9396242738853,210.898869113835,-95.1165455606152,2330624
46.140449264616,34.0773081201342,208.421842170317,-94.7066739546406,2340864
46.1830892349534,34.0884006921278,206.411166728468,-95.0875881667978,2351104
45.9881349647767,34.2191014707707,203.890665554324,-95.1705001257763,2361344
45.4942837720934,33.6609658880245,201.318872821658,-95.0114193035746,2371584
45.7309665059953,32.6503676924986,207.854823260417,-96.127194057717,2381824
46.1722593004583,32.8561518971704,208.374304783097,-96.5942359748006,2392064
44.6784853540981,30.2873717711044,207.903642936601,-94.7288322396889,2402304
43.368495859598,30.3400228649123,207.872095538257,-94.6836007570507,2412544
44.9511030774945,31.435298479793,206.949851687064,-96.4769336548174,2422784
47.4015881844035,32.8731924360408,210.041898405641,-99.4764007230806,2433024
48.9172228401939,34.3294246693865,214.447642442224,-102.431604495939,2443264
49.4617785193436,35.0262946483755,215.302125818816,-103.163609264368,2453504
48.7454733654689,34.6912000988761,216.500556173531,-103.285127355238,2463744
49.0426245210739,35.1137220368318,216.563434680514,-103.655615094067,2473984
48.0793010752699,34.1537974292431,214.738552094925,-101.873124275026,2484224
46.2759084167604,32.2965331850211,212.672166604874,-100.064543214281,2494464
45.4777839574846,30.6349493264127,209.472237671491,-98.385867642056,2504704
45.2729576072189,29.0579038437777,213.096588802378,-97.1182432720435,2514944
43.2245705104446,28.1804783092331,209.669864664447,-95.3327116249038,2525184
42.6369731800776,27.1862717834637,209.015186627121,-93.9132118607012,2535424
41.3896613521205,25.1774966011623,209.147772216047,-92.3951689791249,2545664
40.63065443085,23.6980286738356,207.599771350888,-90.3183266386666,2555904
40.2769435174895,23.2031423804232,205.92513286368,-88.8300459572644,2566144
41.0905790384387,23.3574341861333,205.692296996668,-89.0038900774961,2576384
40.8737640588317,22.3625478927208,202.634099616863,-87.0209504145084,2586624
41.1419787418128,22.1398930910893,200.155975775557,-86.2552462804029,2596864
41.7466475095795,21.4619639105183,198.204285626009,-84.8924770532046,2607104
42.8843004572992,22.8992089976522,196.581726609818,-85.5891808828209,2617344
41.6239340007425,22.1150506735884,195.031300210114,-83.972195549989,2627584
40.7130299097772,21.066910765048,193.921934865905,-82.618934348465,2637824
40.9936040044503,22.131117908788,192.791975651963,-83.4277510434986,2648064
41.2603819058222,22.0375726115442,190.73652824126,-83.3427341929374,2658304
42.1713014460521,22.1953559510572,190.290477073295,-83.4869422493004,2668544
42.8570634037829,23.8399456185891,188.24553516253,-83.993643207526,2678784
40.2715208256096,22.5421455938702,188.825732295147,-82.314800999367,2689024
40.989200964035,24.6481120998646,191.861744530965,-84.5421615117815,2699264
42.0869793597834,25.49360400445,193.470074774445,-85.7194953770433,2709504
41.9688079347432,26.1621554813997,197.291125942409,-86.7383406434852,2719744
40.9969101470779,26.531485601286,199.659652700536,-87.1978827365606,2729984
39.5519249783719,26.6190365838592,199.076767395876,-86.5276467107977,2740224
38.8394357928571,26.8084291187745,200.912819799782,-86.9699322223506,2750464
38.4837937214197,27.2277839574842,201.758759733041,-87.6243476627244,2760704
37.0895130391801,26.3477320479551,202.727660363371,-87.7336609703332,2770944
37.2345198368566,26.3747528117667,203.776371894702,-88.800305019631,2781184
36.525274996911,26.8796811271789,203.0748362378,-88.413827474858,2791424
36.9251328636765,28.0783432208633,204.518400074161,-89.490148632715,2801664
35.8014460511688,27.9906840934378,203.213910517864,-89.2996267126149,2811904
36.0175503646034,26.9573445803986,206.242306266226,-89.5863665452411,2822144
34.9701056729707,26.3740421455944,206.383558892601,-89.6122783585002,2832384
35.1293566926222,26.9213477938456,205.21225744655,-89.6432147527613,2842624
34.9699048325307,27.6705598813503,204.783725744659,-90.2228714326854,2852864
33.738953775801,27.0094086021511,203.177481151902,-89.6222454990911,2863104
33.0240545050063,25.0668180694604,197.086809417876,-87.4267061709965,2873344
33.9075979483384,25.9049561240891,198.192482387843,-89.1264072616724,2883584
35.0313002101108,26.4760227413181,199.834955506122,-90.6440459909013,2893824
35.6223272772224,26.2998393276486,199.34987949574,-90.8163758314335,2904064
35.4737362501553,24.6427203065139,197.82500617971,-89.1911181038667,2914304
34.6835218143624,24.8792794462989,192.162588060813,-88.5668183014271,2924544
36.2804813990862,25.5545050055623,193.450454208384,-90.1766744228709,2934784
36.9981615375116,25.559572364356,193.665368928443,-90.1697838349174,2945024
36.1372667161051,24.4977907551606,194.304860338652,-88.7094699151013,2955264
36.7479143492778,24.2004387591156,193.423433444572,-88.1673842069338,2965504
35.8018631813134,22.6739587195654,197.767797552841,-86.7602387917339,2975744
36.495457916204,22.1731090100116,198.616873686817,-86.3254523837766,2985984
35.4944382647394,21.513502657274,196.207190087756,-84.3581402271455,2996224
36.9553979730573,21.1663267828456,197.312724014341,-85.0542085661981,3006464
36.6996971944144,20.9609442590537,197.212288345079,-85.010249199054,3016704
36.395856507231,20.2289426523302,196.938913607717,-84.3424856449721,3026944
36.1860554937593,19.7399116302068,196.957499073048,-83.9046295980741,3037184
35.4857248794965,19.8556884192317,196.202802496605,-83.3770514132157,3047424
35.5536398467441,18.7883914225687,195.955676059824,-82.770056555173,3057664
35.1431837844526,19.2842201211227,193.405141515268,-82.5396893823906,3067904
34.3944197256218,19.0624613768389,189.354158942039,-82.0274187860541,3078144
34.7536769249791,18.795683475467,190.358191200103,-82.3683818326352,3088384
32.7193332097399,17.2095074774445,190.536228525526,-80.8582786491241,3098624
31.4047398343846,16.6620627858118,192.604730564829,-80.8104772533585,3108864
31.0230657520709,16.5791774811523,193.520763811647,-80.8998611142812,3119104
30.3896922506495,16.3943115807691,194.049375849714,-80.8116476115319,3129344
30.3408571252015,15.7396798912375,195.154956124093,-81.1182153239991,3139584
30.5604066246453,15.2582344580401,195.506442343349,-81.8488521451005,3149824
31.7643214682988,15.5616889136081,195.542114695345,-82.5427903621033,3160064
32.5860215053771,16.0836114200968,200.959708317888,-84.4021581098881,3170304
30.6999907304419,16.5527592386606,199.960295389944,-84.133092572614,3180544
30.7413638610809,15.9205753306146,199.04511185268,-83.2693713438895,3190784
31.6422722778403,16.8739957978004,200.141901495493,-84.6666628373555,3201024
32.8447812384138,18.2736219255967,200.596233469291,-86.4036779690126,3211264
34.5753151649989,19.1769249783715,206.676028921028,-88.648602531981,3221504
34.9172537387228,19.2443919169452,206.697966876781,-88.402002469674,3231744
35.5710511679652,19.1977969348663,205.314531578301,-87.1607306874932,3241984
37.2000370782359,19.6180169323945,205.258728834512,-87.4670552051126,3252224
37.2445155110625,19.8856599925848,204.037696205665,-86.9205898991671,3262464
37.1008682486722,19.8772710418988,202.016607959466,-86.1280932522534,3272704
38.5324125571631,20.7779168211598,193.456448523055,-85.9472459928187,3282944
39.3707669014964,20.9038746755659,195.786753800523,-86.652308544085,3293184
38.4638332715371,20.9313280187868,194.839775676682,-85.1774370766106,3303424
37.8160301569654,20.2672568285754,194.180926337911,-83.6693349839926,3313664
37.651958966754,20.3006426894084,193.790368928443,-83.3355948684291,3323904
38.0909807193186,20.7588987764187,193.068965517246,-83.3017533947892,3334144
38.3921486837235,20.7146829810906,192.8037479916,-83.7713810344711,3344384
38.5916759362263,21.4459739216418,192.089791125947,-84.7026558690886,3354624
38.5840748980357,21.5154492646155,192.858500185395,-85.2532072801601,3364864
38.322426152516,20.9476887900141,197.526016561616,-85.2817091413213,3375104
37.5879990112479,20.8227351378079,198.79112594241,-85.2136923724345,3385344
36.5905017921155,20.9553979730569,199.308738104071,-85.2612514748108,3395584
36.1821622790763,20.4912402669637,198.811271783468,-84.7123793452434,3405824
34.2980472129534,20.2364355456685,197.039225682862,-83.8319028911673,3416064
34.7615406006682,20.1168118897545,197.774147200598,-84.6016029769998,3426304
32.8965208256094,18.7377487331607,195.434711407741,-82.3396394593141,3436544
32.0922630082815,18.4650074156474,194.720708194294,-81.7616028258262,3446784
30.397216042517,18.3924885675446,193.873285131632,-81.4769275294251,3457024
30.743526758127,19.2643060190339,192.700376962061,-82.1867063694681,3467264
31.8735477691269,18.0650259547649,193.038916697569,-82.1468888017472,3477504
31.9242522555933,18.5922784575458,193.324589049565,-82.687355438487,3487744
31.9709553825245,18.4570510443707,192.081278581144,-83.0233700141364,3497984
31.2224539611921,18.0017766654311,190.355224941297,-82.9865050494446,3508224
31.8999969101478,17.4489865282416,188.539658262271,-81.9804365039995,3518464
32.6489154616247,18.2268570016071,185.906578296877,-82.0309216493807,3528704
33.7768508219016,18.3208348782602,186.470878136205,-83.9563274107751,3538944
34.2909251019659,18.1768168335191,184.119469163272,-83.7909599599361,3549184
35.5098875293544,18.4512421208755,183.290971449763,-84.994744182622,3559424
36.4194629835628,19.1565010505504,181.872064639727,-86.1850920457851,3569664
37.0008188110254,19.82947101718,190.035131627739,-87.7166490584296,3579904
37.6382863675697,19.4854467927331,189.71225744655,-87.4821353507377,3590144
38.6857156099378,20.0119577308125,191.40906562848,-89.2207943646775,3600384
39.5592015820056,20.6710697070824,188.801183413674,-90.5147328106282,3610624
40.3494314670631,21.2071282906938,191.551569645289,-91.6784392533578,3620864
39.8697472500318,21.5815875664323,194.926013471763,-93.2196854009238,3631104
40.2265789148445,22.3929056976893,196.921131504145,-94.5067731786364,3641344
38.7795080954155,22.5920776171059,197.322379804726,-94.2477243027681,3651584
38.2611698183175,22.2274131751333,198.052651093812,-93.3659956727823,3661824
37.0389939438891,22.111698183167,193.749876405887,-91.9459370787682,3672064
35.8040260783595,22.0057934742311,197.36695093314,-92.3338992050846,3682304
35.5530218761595,22.0328760351012,200.170868866646,-92.5740482112051,3692544
36.2000988752943,22.4094982078858,203.503491533807,-94.0594815471229,3702784
36.4177326659259,21.7386602397731,204.967834631076,-93.1519279607299,3713024
35.2323878383397,20.4710944259058,203.328281423809,-90.5709219208746,3723264
36.7008404399959,21.560252131999,205.720538252384,-92.4141478009894,3733504
36.0122512668405,22.1430292918062,206.562245087138,-92.223781328742,3743744
36.5379588431599,21.1330645161295,208.672027561493,-92.3940859351334,3753984
35.7556544308499,20.4729946854534,209.546038808557,-91.884765408124,3764224
35.1091027067119,20.5179829440123,210.009145964657,-92.1091413383613,3774464
36.1269620566069,19.8625633419854,210.061333580526,-92.2017953656059,3784704
35.8361142009648,19.781918180695,209.185035842299,-91.4058381503678,3794944
36.4415863304915,19.3660548757883,207.336840316405,-90.1761491808772,3805184
36.5454671857628,19.5905635891736,206.300441848973,-90.5874501342567,3815424
36.7095538252387,18.9499289333832,205.777994067487,-90.3935844639228,3825664
36.9842417500935,19.0450655048824,204.681127178351,-90.2680056238059,3835904
36.9810746508474,19.0676368804849,198.591521443584,-89.8331240591659,3846144
35.9259053269072,18.2599956742063,196.620442466943,-88.2867825793026,3856384
36.1528704733663,17.770439377086,195.782767890253,-87.5577446929683,3866624
35.0669571128422,16.5837041156845,193.289982696828,-86.0036081887654,3876864
34.152638734397,16.8699635397359,191.906145717468,-85.9981900711277,3887104
34.2559325176129,16.2110524039059,189.31117908788,-85.3620455756871,3897344
33.6322611543698,15.7400197750591,192.746400321349,-84.6464023403874,3907584
31.9828976640719,16.0699079223832,191.789426523302,-84.1379769381498,3917824
32.4815381287858,16.0231120998644,191.153488443954,-84.0447781357379,3928064
31.0444320850334,15.0021165492526,189.674113212215,-82.2787606929222,3938304
31.2555617352621,14.489340007416,184.374737362506,-81.1827544553117,3948544
31.3093715239161,14.5222623903105,185.516747002847,-81.4113541875265,3958784
31.4205598813503,15.0247188233843,192.978633667042,-83.2293759229219,3969024
31.6717494747257,14.8834970955386,192.631735879376,-82.3380299984153,3979264
31.3773173896929,14.5584136695097,193.302481151901,-81.7652383176571,3989504
30.7002533679404,13.9454486466447,193.98291311334,-81.0022434955521,3999744
31.4088029909783,14.4126498578671,196.570046965769,-82.926912960497,4009984
31.2833704115691,15.0710357187001,198.923603386483,-83.7981468825877,4020224
30.769929551354,15.2746879248551,200.444799777535,-84.4358194436316,4030464
32.1713632431103,14.9757137560255,202.183382770985,-85.5978989978923,4040704
32.8604313434688,16.2315072302562,202.59107341491,-87.1142427894499,4050944
33.5996014089737,16.8909590903477,203.451751946612,-88.486718246279,4061184
34.8417840810785,17.3356198244967,203.173309850456,-88.7966689478868,4071424
35.0498084291195,18.1637467556548,202.57420281795,-89.6778772580689,4081664
35.1685669262151,18.3083827709805,202.442343344461,-90.5573077099907,4091904
35.2995457916211,18.8596434309731,201.94598937091,-91.6552405738686,4102144
35.989278210358,18.5940860215058,200.398266592515,-91.5400020008628,4112384
36.2248794957368,18.5191261895938,198.053238165868,-91.4182808507954,4122624
35.7166759362262,17.6231769867758,193.849585959713,-89.7378290346378,4132864
35.7534606352745,18.1763688048453,197.656732789524,-90.7344364830587,4143104
36.3872667161051,19.0984890619211,197.249644666918,-91.7565159319732,4153344
36.380329996293,19.4192466938578,194.744809047094,-91.8475094320119,4163584
36.7072518848111,19.2407613397607,193.192389692255,-91.6776348977303,4173824
36.8073167717225,19.2083024348045,191.277422444696,-91.2281730368048,4184064
35.5017921146961,19.1858237547897,188.415585218148,-89.794723057186,4194304
33.8448275862076,18.3976177233968,186.400846619705,-88.0531335146363,4204544
33.8647880360902,18.4762235817579,184.012884686693,-87.1455772691292,4214784
32.8279724385126,19.0430725497471,181.495875046352,-86.5102367172477,4225024
32.7568594734898,19.5913360524043,177.101532567054,-86.4425332419839,4235264
32.5863768384632,20.2569830676064,182.18494314671,-87.2941203934808,4245504
31.410780496849,19.409405512298,180.699388209125,-85.7744681094684,4255744
31.9191539982704,19.9045080954151,181.166110493145,-85.7954483475431,4265984
31.7428006426901,20.0074619948095,182.654137313068,-86.0727573112381,4276224
32.2579409220128,20.4153998269687,183.914534668154,-86.7873224935715,4286464
32.9415554319622,21.5509516747008,183.677419354843,-87.1220833544196,4296704
32.7117167222847,21.6827802496606,183.262761092576,-86.4047912542985,4306944
32.2987887776549,21.6262822889635,183.267395871961,-86.2329491754517,4317184
31.6240575948592,21.4155852181441,182.495983191204,-85.2209661311931,4327424
30.9844425905334,21.8550395501179,183.909729946859,-86.3046364186077,4337664
30.5642998393283,20.8536027685087,183.789859102711,-85.0426823615222,4347904
30.6354128043512,19.9411692003465,183.016159930791,-83.9418481645991,4358144
30.0111698183173,19.4825423309855,182.657242615256,-83.5055148103851,4368384
30.636865035225,19.2258219008779,182.870009887533,-83.8789432814667,4378624
30.1445742182679,18.4595538252383,181.466351501673,-82.6823925451614,4388864
30.7416264985793,17.8026356445437,179.555277468796,-81.1492890143587,4399104
30.7770825608708,17.3282505252754,178.958147942162,-80.5545628846719,4409344
30.3716629588438,16.7196421950319,178.849307872949,-80.4264551930534,4419584
30.4721604251644,17.2615251514032,179.27224694105,-81.4747211615204,4429824
30.0926955876907,16.4163113335809,179.119608206653,-81.3064814977649,4440064
29.7778704733661,15.4065782968734,177.375772463235,-80.285688010597,4450304
27.4463756025219,14.3364231862566,176.259702138182,-78.3879462140659,4460544
26.7627610925726,14.2561488073171,176.298989618098,-78.6843443321177,4470784
25.4358392040544,13.7787201829196,174.979406130272,-77.8797448148498,4481024
25.2683537263632,13.9354993202327,174.944042763568,-78.4242122604431,4491264
26.4351130886176,15.2098782597952,175.336299592143,-79.7651595164123,4501504
26.9111358299351,15.3489988876533,177.005855271293,-80.8607529520108,4511744
27.7180509207768,15.175735384996,176.68755407243,-80.7958287357079,4521984
28.0981491780997,14.9867445309607,179.07778704734,-80.7672608813685,4532224
27.8767148683729,14.6925287356325,179.249490174272,-80.4402750486987,4542464
29.2763255469046,16.153905574095,181.45261710543,-82.2398891559789,4552704
29.7182517612168,16.5289982696827,182.893369175631,-82.9847266140999,4562944
30.2910177975535,17.413700407861,183.448229514279,-83.6731954745984,4573184
30.3075794092208,18.0034297367449,184.749119391921,-84.648667271038,4583424
29.5305122976153,18.0025645779265,184.815782968735,-84.5446693138487,4593664
28.5747589914726,17.6040971449763,183.917840810781,-83.1470152624269,4603904
29.3479946854536,17.6362779631693,184.491379310349,-83.4405269035836,4614144
29.6361080212588,17.8388023730074,185.465409096531,-84.2664423202252,4624384
30.2014429613157,18.2935205784209,184.833364231867,-84.1819776007709,4634624
30.985338647881,19.4673402546043,185.03607403288,-85.6206238326697,4644864
31.4650537634416,19.76646891608,184.242167222844,-85.9212391756346,4655104
32.4374768261038,20.4651928068228,184.109164503774,-86.7964231420151,4665344
32.0465949820796,21.0059325176126,183.805756396,-86.8874584146627,4675584
33.1761216166118,21.4425905326911,184.253785069835,-87.7704556580326,4685824
33.2565350389329,21.5990452354473,184.877595476459,-88.865989057057,4696064
33.3784606352745,21.602428624398,183.702030033374,-88.8302734218491,4706304
33.7304721295274,21.6602397725873,183.662263626255,-89.3174944387194,4716544
31.8429273266599,20.5991379310349,181.622404523549,-87.5623323315395,4726784
30.1068162155488,19.2869700902241,179.174113212215,-84.9461470893801,4737024
28.8562909405519,18.9156315659379,176.87937214189,-84.3737937419016,4747264
30.0174267704864,19.2580490668648,177.234751575829,-85.4415121270636,4757504
29.2106352737616,18.9314979606975,176.215409096531,-84.0738622250291,4767744
29.9139475960951,19.0743264120632,177.148869113834,-84.8311429927224,4777984
30.395933753554,18.7434804103329,178.939315288596,-84.8317662193007,4788224
29.414673711532,17.9399332591773,178.123439624278,-83.3593529491563,4798464
29.6971326164881,17.8193054010633,177.759068718333,-83.3814929664677,4808704
27.9173773328396,17.3187183290079,178.007431096284,-82.8497707653147,4818944
27.3183166481282,17.0956927450257,178.411552960083,-82.7634925281249,4829184
27.8944506241509,17.1442188851814,179.257801878635,-83.2314241442559,4839424
27.7878970461012,16.447487949574,179.980240390561,-83.2323607700674,4849664
26.7930262019534,15.8203096032632,178.616163020644,-82.2574586416868,4859904
26.878955011742,15.4715424545795,180.308274626132,-82.84920315194,4870144
27.3243109627988,15.2866765541964,180.848133728839,-82.9933369756426,4880384
26.8360060561123,14.8411197626996,181.100512915589,-82.1341393894755,4890624
27.3779508095421,15.121724755902,182.273560128542,-83.0330139724058,4900864
26.1674854776918,15.3073785687805,181.824990730445,-82.611788635482,4911104
25.9985941169206,16.2231028303056,182.375587072059,-83.627340800271,4921344
26.3989927079477,15.9012637498459,182.113613891983,-83.4049633074703,4931584
27.2529044617482,15.5435205784208,182.44016499815,-83.5774464346178,4941824
27.532288963046,16.4002904461751,182.879094055127,-84.3846163817488,4952064
28.6700655048826,16.8644327030037,184.352428624402,-86.2754213877466,4962304
29.5095476455327,16.9021134593997,183.95301878631,-86.536266905405,4972544
30.3326381164263,16.6561302681996,181.598798047217,-85.057116744105,4982784
31.0492368063287,17.058320973922,176.374212087509,-85.3007937402948,4993024
31.1954949944389,17.2190705722411,178.017504016813,-86.0393374740927,5003264
31.0542578173286,16.821082066494,177.851625262641,-85.3464742784775,5013504
32.0208874057602,17.175936225436,178.336469534054,-85.6893894863654,5023744
32.9513193671988,18.3914225682862,178.824341861331,-87.1173337748538,5033984
33.6245365220623,18.8258867877893,181.517905697693,-88.0655113817121,5044224
33.253522432333,18.8061117290821,181.334878259799,-87.3665584827782,5054464
33.1220337411946,18.3419231244597,181.711191447291,-86.9717115676403,5064704
33.9658880237308,18.1484828822152,181.974894945005,-86.8074771455381,5074944
33.1337442837728,17.8080892349528,181.30133790632,-85.6671696739418,5085184
33.1038963045366,17.776140155729,182.18032381659,-86.1783208105672,5095424
32.8174514893098,17.4974354220743,182.930478309237,-86.1641455633729,5105664
33.7232727722168,17.0609627981712,183.425256457797,-86.2932317081028,5115904
34.0072611543698,17.4551198862938,183.457545420842,-86.599204520158,5126144
34.2158880237308,17.0469348659008,182.642334074902,-85.8975408721705,5136384
33.8961654925233,17.4898189346191,182.633435298484,-86.2737670443955,5146624
34.367646150044,17.3695000617974,184.083086145104,-86.8925420562873,5156864
33.5771381782235,17.1239957978004,183.161444815231,-85.7131926692519,5167104
32.4116611049321,16.1426585094553,181.297135706344,-83.4922328275257,5177344
32.1496724755909,16.1708379681131,181.176693239406,-83.6743519742609,5187584
30.8842850080343,15.8925194660738,179.692544184901,-82.6867092058565,5197824
31.257570139662,16.6727382276607,179.912866147575,-84.0455683245104,5208064
31.4636478803616,16.1424731182799,178.985060561121,-83.5542744188771,5218304
31.317405141516,16.2855178593503,178.825964034116,-83.9881181237212,5228544
31.6149116302071,17.0296625880612,178.121184031644,-85.057132913782,5238784
31.9202972438519,16.5436596218024,177.169045853421,-84.9961487144571,5249024
32.4540229885065,17.4005839822028,175.396103695468,-85.5361388747164,5259264
33.0320263255476,17.4233407489807,173.597191323697,-85.4993688498292,5269504
33.212628228897,18.8411043134351,173.162943393898,-88.0055795664153,5279744
34.2020300333712,19.506921270548,178.190674823882,-89.8248035099481,5289984
34.7519002595484,20.0305122976151,177.970445556795,-90.3837038048903,5300224
33.6423495241634,20.6675781732794,177.948739340011,-90.4593341154618,5310464
32.4104869608214,20.2440829316529,177.127116549256,-89.2679614853398,5320704
32.2403751081456,20.4439346187126,177.734257199361,-89.5281122981114,5330944
32.3020949202825,20.3546842170317,177.474925843534,-89.2228626189477,5341184
32.3488289457429,19.5557254974668,177.775398591031,-88.720292362587,5351424
33.0124366580158,20.5034760845388,179.459924607593,-90.5662682250045,5361664
32.9515511061681,20.2970584600177,179.438944506245,-90.092241762715,5371904
33.3737486095669,20.082761710543,179.079162031891,-89.4321815397389,5382144
33.9238196761842,20.2425380051914,179.654894327034,-89.4626319026247,5392384
33.9728865406014,20.8026974416022,177.116502904466,-89.6704221448963,5402624
33.3637065875672,21.4690705722412,177.055632801883,-89.5323884968959,5412864
32.4536213076265,20.604591521444,177.503877765422,-88.3982876560907,5423104
31.5184155234218,20.6128877765423,178.609411692007,-88.5342933580311,5433344
31.7762174020524,20.2775769373382,178.774548881477,-87.9824860190586,5443584
31.2973828945749,20.375339883822,178.842618341371,-87.3638150643384,5453824
31.0801816833526,19.6725991842793,179.117970584604,-86.6539697530424,5464064
30.1112656037579,19.5666790260788,178.006735879376,-85.7085754428496,5474304
30.9617476208139,19.9339389445067,177.955181683356,-86.1095087892756,5484544
30.9069181806953,20.3274162649862,178.517303176373,-86.4805352976338,5494784
30.1033710295397,19.9318223952544,177.916728463729,-85.5846753844743,5505024
31.2321406501057,19.8367476208137,178.933475466572,-86.5377210749805,5515264
31.8550241008535,19.6315659374618,178.956525769377,-86.9244922906228,5525504
31.9915492522563,19.4335527128913,179.496431219878,-87.2859131508143,5535744
31.9825886787796,20.2300086515886,179.892581263136,-88.5585676642807,5545984
32.1273637374868,19.7900753924118,179.605008651592,-88.2839062739906,5556224
32.0037078235083,20.1467989123722,179.718267210485,-89.1353638002733,5566464
32.5173958719572,20.0443857372393,179.837087504639,-89.1517587986373,5576704
31.9137313063905,19.3048448893837,178.919972809298,-87.6876902775353,5586944
30.8668118897547,19.4698121369427,178.702725250282,-87.4702019451624,5597184
31.1296193301206,18.8100358422943,177.422228401932,-86.7153592456822,5607424
30.3381071561,18.9998609566189,176.502626374988,-86.0055431393803,5617664
30.7238289457429,18.8308151032015,175.734767025093,-85.8377390347505,5627904
30.5771999752818,18.205552465703,175.022401433696,-84.9355763515651,5638144
29.7815010505506,16.6806791496728,173.610554937589,-81.6727872656874,5648384
30.5283648498338,16.3697472500313,169.097376714872,-81.0095717746374,5658624
30.4873625015456,16.4539148436538,169.167161043138,-80.4730106816293,5668864
31.1440643925356,17.4871925596345,170.847438511931,-82.1409674326125,5679104
31.8830645161297,18.4250865158823,171.539982696827,-83.5578351518826,5689344
31.6369731800773,18.3238783833894,175.609566184653,-83.9455906056239,5699584
30.7627456433081,17.7016438017554,175.319892473122,-82.7872104345407,5709824
31.3796656779144,18.5789457421831,177.09124335682,-84.2046168130156,5720064
31.4288870349778,18.5090532690648,177.751081448527,-84.3097332351056,5730304
31.324867136325,18.3638765294776,178.52703621308,-84.386168879142,5740544
30.524224446917,17.4962458286989,177.837659127429,-82.3823974726319,5750784
30.4821869978996,17.6472160425168,177.665152638738,-82.682073806955,5761024
31.5228340131017,18.3319120009892,179.999397478684,-84.8281614779561,5771264
30.6687523173904,17.6069243604008,179.863845630952,-83.7369471639468,5781504
30.3626714868379,18.0209028550245,180.39242677049,-84.558744250205,5791744
31.0499011247071,17.9480595723648,182.10048201706,-86.0861036955791,5801984
29.7863675689044,17.5254758373505,181.707452725254,-85.4968105887136,5812224
29.2086732171555,17.4559386973184,182.33220553702,-85.7162821072776,5822464
28.5265263873446,16.7184835001858,181.7896891608,-85.0869310968625,5832704
29.3312940304048,16.4013409961689,181.962241997285,-85.6395683067,5842944
29.3089852923007,15.704146582623,182.419679273271,-85.5823073339428,5853184
30.0231429983939,15.7381967618345,182.727845754546,-86.381752507324,5863424
29.6087164750964,15.6634532196271,181.944938820916,-86.3453474090787,5873664
28.7415029044624,15.4890155728591,180.254943764681,-85.2686114180992,5883904
28.3748918551483,15.2644141638861,178.419524780624,-84.233493276411,5894144
27.0566215548146,15.2344734890623,177.088091706839,-83.1258124942159,5904384
27.4596619700908,15.2339791125946,177.691694475347,-84.2968400665969,5914624
26.7912495365226,13.6021968854286,175.573862934128,-81.2938299173202,5924864
26.9405512297621,13.3053392658512,174.049422197507,-80.5133063165845,5935104
27.1099524162656,14.6256488691142,169.034946236563,-82.3742496064755,5945344
27.8397602274138,15.3345538252383,173.681219873938,-83.2625749394962,5955584
28.6225126683976,16.4018353726366,176.351609813377,-85.5299452113499,5965824
28.8210820664943,16.5327369917196,178.228386478808,-86.4835797589125,5976064
28.9943146706223,16.6579069336303,180.108438388337,-87.3761531239096,5986304
28.6143709059455,17.2698059572368,179.911537510818,-87.0438689393489,5996544
28.4023297491046,17.6749165739715,181.987686936106,-87.6634679088769,6006784
27.8139445062421,17.4083395130396,181.976347175878,-86.5123321010828,6017024
27.4882894574224,17.1625262637502,182.285131627739,-85.6475791785014,6027264
27.2695742182678,17.2181899641581,183.091351501673,-85.6270395320675,6037504
26.8357125200846,16.9902669632929,183.777700531459,-85.8108902892218,6047744
26.9170528982826,17.1943362995925,184.089173155362,-86.10009951386,6057984
26.3853201087634,16.7186534420965,183.319614386359,-84.7874101736172,6068224
26.5677759238666,17.5679458657772,184.394728710917,-86.4255901106138,6078464
27.0128074403664,17.7605827462617,184.700299715738,-86.9969310088666,6088704
26.6814361636392,17.5256612285259,184.33481646274,-86.6425655988769,6098944
27.5719781238419,17.6067235199608,184.41408663948,-86.8380785319633,6109184
27.738026819924,17.7896273637379,184.565752070206,-87.5986998995002,6119424
28.0291836608584,17.7248794957364,184.506844024228,-87.7772055354719,6129664
28.7175719935737,17.7159807193182,185.028781979982,-87.9537957936062,6139904
28.9515665554326,18.1660486960825,184.102150537638,-88.3883918825404,6150144
27.475945494995,17.4688079347427,182.293659621806,-86.2551226429103,6160384
27.4760845383766,17.7271196391056,180.720121122239,-85.6162818717292,6170624
27.2245705104443,18.088941416389,179.410147077003,-85.6563252934791,6180864
27.499582869856,17.8035934989498,178.637266716108,-85.4858110527121,6191104
26.4891237177116,17.4251483129407,177.007415647019,-83.9781815054231,6201344
26.1068471140779,15.8437615869488,174.262034977139,-80.6201206877258,6211584
26.8601841552348,16.9057903843781,173.534853540975,-82.6844982090187,6221824
27.2459213941422,17.4311889754052,171.788576813747,-83.0108781512143,6232064
29.2929798541596,18.2669632925477,176.859133605244,-85.347533785537,6242304
29.1078667655426,18.2761710542582,177.702246323079,-86.0041063936031,6252544
29.3153658385867,18.0058398220249,177.790183537268,-85.5081118408192,6262784
29.4839173155364,18.3444877023858,177.205459770119,-85.1969638485492,6273024
28.9945309603269,17.852984797924,175.992290816961,-83.4017167535163,6283264
29.24460820665,17.6080058089239,175.578049684839,-83.0089048650371,6293504
29.4428377209251,17.2128754171305,175.327895192193,-82.3085344404409,6303744
29.3414287479922,17.1125633419853,175.23090470894,-82.6041493663964,6313984
30.332128290694,17.5676832282787,176.227629464841,-84.5186548710419,6324224
29.7885613644797,16.9546100605615,175.293443332101,-83.6842712828575,6334464
31.3250525275004,17.801461500433,175.431837844522,-85.8394651242073,6344704
30.5245797800031,17.9948090470898,170.439825114328,-85.5797159281952,6354944
30.3101439871469,18.758203559511,172.603123841309,-87.2023230517214,6365184
30.0361358299352,18.9228309232485,174.205336176002,-87.9893203695767,6375424
30.6575516005445,19.1184495118037,175.25095785441,-88.8237267525928,6385664
30.7862285255229,19.2643369175632,175.63677233964,-88.814296951079,6395904
29.8007971820548,19.4759454949949,176.449094673097,-89.2567779716424,6406144
29.9342015820054,19.1366178469909,177.133667037453,-88.8585658853145,6416384
29.9617785193431,18.9317760474606,177.786336670378,-88.4841656730274,6426624
29.6677326659257,18.8354035347922,178.689346187125,-88.9527778347338,6436864
28.0716227907558,18.0137034977139,177.671455938701,-87.1120821479361,6447104
29.2617877889019,18.5921548634289,179.435885551852,-88.4576203352519,6457344
28.8742893338283,18.097206772958,179.938326535661,-87.9609681590223,6467584
28.9251792114702,17.9393770856511,180.891453466819,-87.5156180193558,6477824
26.6902113459405,16.7953126931162,179.80713138055,-84.1329247202766,6488064
27.4036583858614,16.8574187368685,181.057115931286,-84.9306557372115,6498304
28.375185391176,17.0464404894331,182.384980224945,-86.1074056440331,6508544
29.2937059695965,17.2363274008161,182.292979854163,-86.2939097162043,6518784
29.2581108639235,16.6169354838713,177.603819058217,-85.5115450089525,6529024
29.0604220739099,16.2040538870353,179.097237671491,-85.2196126798093,6539264
28.3862470646403,16.0652731429987,179.776356445437,-84.525541927654,6549504
28.7063094796694,16.2666388579907,180.433660857747,-84.6020153282825,6559744
29.4271567173409,15.7875262637502,181.259563094801,-84.3312225200373,6569984
28.7252348288228,15.9312662217282,181.063712767276,-84.1373467130094,6580224
28.1512174020523,15.465501792115,181.169246693861,-83.2550675992474,6590464
28.5219379557539,15.8137745643311,181.535363366708,-84.1407357935959,6600704
29.18200778643,15.385567296997,181.089652082565,-83.6637714693877,6610944
28.7021072796941,15.1355981955262,180.010582746265,-83.231198324173,6621184
27.9236033864794,14.4756210604378,178.606260042026,-81.6348339595207,6631424
26.9088647880367,14.5115097021385,177.334322086273,-81.5124690841223,6641664
28.0913669509338,15.2992368063284,182.783911135834,-83.9886016129081,6651904
29.8382153009523,15.8526449141024,182.986574589054,-85.5151054156979,6662144
30.4224755901626,16.2635335558031,181.809124335686,-85.4904368778597,6672384
29.7781794586584,16.5010042022003,181.16529168212,-85.3638067739372,6682624
30.1267148683729,16.3173587937218,181.516098133733,-85.7781261292768,6692864
30.9499907304419,16.3586237795085,181.623733160306,-86.5843246708919,6703104
31.513270918305,16.4263070077868,181.337999011251,-87.2764086696827,6713344
32.0909343715246,16.4554134223215,181.661923742434,-88.1058371664955,6723584
31.9828513162781,16.4501606723524,180.890711902117,-88.1114106339194,6733824
33.1406655543203,16.9114448152272,181.206819305405,-89.0257553621113,6744064
32.1175534544563,16.5270980101351,178.406794586582,-87.1874618634017,6754304
31.4920899765178,16.3190118650356,177.078698553953,-86.1702959444704,6764544
31.1997898900019,16.2959461129654,176.280604993206,-86.0560211994481,6774784
31.30821282907,16.961330490669,176.0427017674,-87.6685518116983,6785024
31.1810499320239,16.0866858237551,174.108067605986,-86.1526492124395,6795264
31.2585588925974,16.7995148930915,172.464806575211,-86.9959976946896,6805504
30.4706772957614,15.5598659003835,170.35426708689,-85.1551607580113,6815744
31.2364046471395,16.4774595229271,175.946483747378,-87.4280285748652,6825984
30.3740730441238,16.3265665554323,176.067914967251,-86.9227560314688,6836224
31.0215208256094,16.7020145841062,177.266731553582,-88.2598059464134,6846464
30.2254356692628,15.9136077122732,177.297027561492,-87.4205005425593,6856704
29.3876374984557,15.6708688666423,176.548850574717,-86.2802050350907,6866944
30.1101532567056,16.2921301446055,176.977196885432,-87.1151599452654,6877184
30.5548912371778,16.6204888147328,174.890047583739,-87.545351376628,6887424
29.580444320851,16.4742769744164,174.98391731554,-86.798162138548,6897664
28.5300333704122,17.0009115066127,176.35188790014,-87.335577204179,6907904
27.0130391793357,16.1741595600053,175.929844889387,-84.9201744295544,6918144
27.9411074032882,17.6335434433325,173.871044988262,-87.5849731015347,6928384
28.8622852552225,18.4265078482268,175.737856878016,-88.8580978906538,6938624
29.0701860091466,18.5504418489684,177.371044988262,-89.2089752255748,6948864
29.0852490421462,18.475296625881,178.79789272031,-88.7470564964238,6959104
28.9530033370418,18.7644141638862,180.647277839579,-89.6633157764304,6969344
29.5255994314677,18.3917161043138,181.761556049936,-89.6665420598253,6979584
29.8941879866525,18.9871462118407,183.348241873691,-90.6404342142195,6989824
29.999984550736,18.7514985786681,183.572410703255,-89.7347755427434,7000064
29.9657644296138,18.6153751081453,184.241070325057,-89.0267318142864,7010304
30.3474694104567,19.0903318502044,184.841722284023,-89.4998759400686,7020544
30.5556173526147,19.1646737115318,184.749397478684,-89.3919391559022,7030784
29.0756395995557,18.5304813990858,183.403596588806,-86.923991023089,7041024
28.6693702879749,18.8242337164755,184.624521072801,-87.210275305143,7051264
27.9042145593876,18.0118341366955,184.460496230384,-85.8233496100558,7061504
26.7044864664448,16.8240637745647,182.772926708693,-83.0722943358911,7071744
28.6916326782851,16.4291342232113,183.380206402179,-83.4332947062133,7081984
29.1163793103455,16.2639970337416,183.236481893466,-83.5137840792465,7092224
29.3164009393159,14.8724199728096,182.419401186508,-81.8419046709633,7102464
30.2247095538259,16.3459244839949,182.952354467931,-84.8296337907994,7112704
31.2349215177364,16.1721357063407,183.404090965274,-85.9131264060132,7122944
32.1360153256712,16.236049314053,182.8557038685,-86.9968300370219,7133184
32.155805833643,15.4171764923993,180.606368186878,-85.6849312476438,7143424
32.080846001731,16.3059572364359,178.525985663086,-86.5163547184442,7153664
33.0911043134354,17.0914441972566,177.232449635401,-88.3750503751279,7163904
33.1138610802133,16.9437183290079,175.483422939072,-88.6590181255726,7174144
31.8173124459283,16.5185236682738,176.087458286989,-87.7263183094007,7184384
31.3411815597584,16.1435082190091,175.382554690401,-87.2377211915289,7194624
30.7955753306149,15.4149517982947,173.311936101845,-86.2498901757587,7204864
30.8346928686201,15.143230132246,172.677805586458,-86.3179433584793,7215104
31.0061024595236,14.9251019651468,176.401001112351,-86.7858120969331,7225344
31.2430014831301,14.9722531207518,176.912294524785,-87.843361245057,7235584
30.8655913978501,14.8119052033126,176.163762204923,-87.4608808665283,7245824
30.1595445556798,14.3900784822646,175.79829440119,-86.9303193394698,7256064
30.913391422569,14.7336083302438,176.865452354472,-88.1107614517467,7266304
29.577956989248,14.7619268322831,177.043721418864,-87.6061094541266,7276544
29.2629928315419,14.6070634037823,176.353309232484,-86.8862743658232,7286784
28.7424453096039,14.9190304041531,176.61009145965,-87.1488685989823,7297024
28.1776510938086,15.0863150414044,175.963771474482,-86.6463121898172,7307264
26.5530836732177,14.6666975651962,173.956247682614,-84.5629580739037,7317504
24.670204548264,14.0666635768141,172.919416635772,-82.4095392261373,7327744
24.8114262761098,14.6341150661232,173.805153874679,-83.5194496331135,7337984
24.7756457792614,14.5935298479796,174.010057471268,-83.7940312311202,7348224
25.5909807193183,15.1456711160552,173.260181065385,-84.2023118881566,7358464
25.8932146829817,15.8480719317764,173.650398591031,-85.4322116273326,7368704
25.1626344086027,15.493434062539,173.28145470276,-85.0089778209455,7378944
25.3451520207644,15.7315999258439,174.156547398348,-85.8891337084385,7389184
25.9385582746267,16.9262143121991,175.711994809051,-88.5511043785754,7399424
26.7668242491663,16.9834847361269,176.497682610312,-89.0946731303376,7409664
26.4962612779638,16.9660579656412,175.859380793478,-88.422923648069,7419904
25.6977505870726,16.9274657026329,176.305478309236,-88.5761243089189,7430144
26.4607279693492,17.7239988876533,177.606862563346,-90.6418101577486,7440384
27.6629588431597,17.197966876777,177.556884192316,-90.4725699702343,7450624
27.2907706093196,17.0688419231248,178.728525522189,-91.1554462252306,7460864
26.3939098998893,16.8317420590784,178.933969843039,-90.6781603066258,7471104
26.1371122234587,15.8433753553334,178.234010011127,-88.9167298574046,7481344
25.1776201952793,15.4312662217282,177.767148683727,-87.9822701791403,7491584
25.5451427512056,14.881674082314,178.918968607098,-88.3081560183233,7501824
26.4189686070949,14.8560128537885,179.773544679277,-89.3800516851093,7512064
26.9799468545303,14.8878383388954,180.129835619828,-90.2552982189371,7522304
26.9757601038197,14.9109349894948,180.96065072303,-90.8736981948384,7532544
27.5440149548888,14.8312476826106,182.271829810905,-91.5672838755397,7542784
28.1983067605988,15.485245952293,183.343993325922,-93.3142721232509,7553024
27.6118990236071,14.8277715980723,181.299314052655,-91.1394936742297,7563264
28.5770918304295,15.0320108762826,181.751374984555,-91.8553525033381,7573504
28.0134254109511,14.8814268940802,180.581649363494,-90.8531080752119,7583744
27.8133265356575,14.8695309603266,180.131658633053,-90.4900214902837,7593984
28.1374984550742,14.7566895315786,180.031516499819,-90.5165958972688,7604224
28.715996168583,14.5061488073171,180.729637869241,-91.0370385435562,7614464
29.3016159930794,14.6290013595356,180.24874860957,-91.0824951513243,7624704
29.4419725621067,14.6647046100609,180.024595229271,-91.0799920149652,7634944
28.4297058460024,14.3007817327898,177.585697070823,-88.6759948758777,7645184
27.168644172538,13.412572611544,177.475404770737,-87.0559667517286,7655424
26.9138857990366,13.0989834383886,176.988891978746,-86.1213493257607,7665664
26.566756272402,13.6408663947599,176.703930292922,-85.9967729471613,7675904
25.7560715609943,13.6967772834016,176.032165368932,-85.4030188990843,7686144
25.2916975651965,13.9169138549008,175.406362007172,-84.8892383681541,7696384
25.3535100729211,13.639738598443,175.168149796074,-84.2358484019505,7706624
24.5228803608954,13.6017025089609,175.187940304045,-84.1838440857971,7716864
25.2884068718335,13.9136386108024,174.416558521818,-84.4875468347343,7727104
24.4167593622549,13.7145130391796,172.888502657277,-82.9866196582074,7737344
24.0023637374866,13.9497280929431,173.627518230136,-83.8186962291306,7747584
22.6515727351383,13.750494376468,171.189856012858,-81.9118610344852,7757824
23.4845816339147,13.4899888765298,170.386185267585,-81.0777013710577,7768064
23.9050488196767,13.7386447905083,170.833132492897,-81.5608538763309,7778304
24.9815072302564,14.1272710418987,171.079980842916,-82.8782531395067,7788544
26.3731460882468,15.0378043505132,171.667485477695,-84.5218330074976,7798784
26.9413236929928,15.5109071808185,170.939052651098,-85.1213123263561,7809024
27.5405697688796,16.2427079471021,171.336763070082,-86.8498319221114,7819264
28.3445031516506,16.5835959708322,171.321468298113,-87.4479902892415,7829504
28.9542856260048,16.9284235570391,172.74272339637,-88.631493921203,7839744
27.7153781979984,16.8387869237428,172.231368186878,-87.7046308874618,7849984
26.9118155975781,16.4915029044621,172.785564207148,-86.9289434445026,7860224
26.8116116672852,16.3434835001857,172.787232727726,-86.6482173960716,7870464
26.9465764429619,16.1851130886173,174.215872574469,-87.4391756827441,7880704
27.5606538128791,15.7366672846376,174.076257570143,-86.6860061191027,7890944
26.2837411939197,15.1206587566435,173.621693857376,-85.3815554476352,7901184
25.6823476702515,14.8527530589547,172.983407489807,-84.3654464657578,7911424
24.6310252132004,14.1123470522806,172.852660363371,-82.6056481614707,7921664
23.2468946978129,13.1133667037452,171.162217278461,-79.4690512154002,7931904
21.9463756025218,12.757755530837,171.856244592761,-79.275657285589,7942144
21.491873686813,13.0183846248921,172.058568162159,-79.6529464061634,7952384
20.8784451860096,13.5053299962925,173.94877023854,-81.4526092153079,7962624
20.460851563466,13.4583333333336,174.806544308495,-81.919858954892,7972864
20.3145470275619,13.4862810530222,175.184170683479,-81.7197207930728,7983104
19.3735168705974,12.804705846002,174.138440860219,-79.5800949434273,7993344
19.3188882709187,13.0471975033991,174.992877889016,-80.712004935842,8003584
19.8693764676806,13.0099802249416,174.531640093935,-81.0781987706175,8013824
19.8395902855028,13.0877672722781,175.415956000498,-81.6587104882247,8024064
19.7377641824254,13.1119453714006,176.116410208878,-82.3307506319431,8034304
19.7747033741198,12.5329841799533,174.143817204305,-80.2487480687871,8044544
21.0731368186879,12.2265943641085,174.846681497965,-80.5383061819314,8054784
21.2606290940556,12.0403998269685,174.692760474605,-80.2644059154475,8065024
22.2294679273271,13.4179798541592,175.348659003835,-83.1525205367742,8075264
23.1392287727109,14.1698801137069,176.278009516751,-84.8658177936041,8085504
22.4703992089981,13.4009856630827,175.954270176743,-83.8672050152661,8095744
24.0709584723772,14.6431683351876,177.858623779512,-87.1974475965754,8105984
23.9216876776671,14.9834074898038,174.731785317023,-87.7629667297919,8116224
24.1170436287238,15.3935854653322,177.442914967251,-89.3095038766095,8126464
23.1476486219261,15.9397633172665,177.515124830062,-89.0380108439299,8136704
24.2723087381046,16.1930385613648,178.937986651839,-89.7922066780613,8146944
24.8295791620324,16.7742862439752,180.073260412808,-91.1245211058022,8157184
24.4087411939197,17.1827493511313,181.120875046352,-91.5370143616475,8167424
25.1711624026702,17.270439377086,181.659482758625,-91.7999361165763,8177664
24.2930107526887,16.4296749474729,182.032474354225,-90.1987703488636,8187904
25.1958039797311,16.3810252132002,182.991688295641,-90.4780391975548,8198144
25.2787665307137,16.4795606229147,184.618866641952,-91.1582972576429,8208384
24.3526449141026,16.8050611790882,184.167176492403,-90.9668724937963,8218624
23.7719225064892,17.0137034977139,185.55414967248,-91.8189973898382,8228864
24.8747991595606,17.130793474231,187.045977011498,-92.9970461155063,8239104
24.3202323569403,17.5107835867017,187.614927079475,-93.546743624676,8249344
23.8136818687436,17.1299283154126,186.166929304169,-91.5144036330415,8259584
22.6863799283159,16.2373316030161,185.104823260417,-88.7710404132641,8269824
22.4732573229519,16.1747157335314,185.72287109134,-89.4722680782705,8280064
23.4090965270058,16.4415554319618,186.503553330866,-91.3812229871741,8290304
22.6512791991106,15.4985014213327,184.64641268076,-88.8935146155004,8300544
21.7838647880366,15.4345414658266,184.308521814366,-88.2635834764296,8310784
21.0908416759367,14.942188851811,182.414457421831,-86.8338397526668,8321024
20.8769157088127,14.0736157458908,180.780666790265,-85.0499422278238,8331264
21.5539179335068,14.60635273761,180.310870102587,-86.3902471742989,8341504
21.2862903225811,14.792269187987,180.031763688052,-87.1193662489515,8351744
20.9201582004701,15.0940860215057,178.946653689288,-87.5950383101612,8361984
20.0956309479673,14.6139074280067,178.546641329877,-87.4520179061145,8372224
19.3335187245091,14.2166759362257,176.860987516998,-86.7003494256113,8382464
19.556235323199,15.018832653566,174.810870102587,-87.600519499252,8392704
18.8972314917814,14.9532968730692,173.802156717344,-88.0614397824308,8402944
19.1786089482145,15.3777345198372,178.57078853047,-89.4383564855821,8413184
18.3491070325057,15.7076844642199,178.609627981712,-89.5452142705337,8423424
18.2976918798669,15.5222005932521,178.693625633424,-89.5647387459218,8433664
17.8470522803119,15.2672877271045,178.661104931409,-89.0525919601089,8443904
17.479792361884,14.899734272649,178.687785811399,-88.5685880984226,8454144
18.9298139908545,14.4884902978621,179.089605734771,-88.7759677522533,8464384
18.8267673958724,13.9836237795084,177.839621184036,-87.0210848591312,8474624
19.5209028550245,14.3222562106047,177.992800642693,-88.1039226387259,8484864
18.5859597083183,13.6323075021632,178.213354344337,-87.133813765861,8495104
17.719719441355,13.0148158447661,176.81918180695,-85.4298925370332,8505344
18.4176554196024,12.8293319737983,177.313094796692,-85.6535966142639,8515584
18.6121307625761,12.4850914596468,176.796255098261,-85.0668705035153,8525824
17.8472376714872,12.04033802991,176.008728834511,-83.5467861016669,8536064
18.1782536151283,11.4625200840443,174.344595847242,-81.4507299910505,8546304
19.1560993696704,11.4271721666051,175.01200407861,-82.1183766087018,8556544
19.7127209244844,11.5661846496109,175.073832035599,-82.6435634847378,8566784
19.4953497713513,11.3065134099619,173.900846619705,-81.512520084423,8577024
19.3108855518482,10.8946978123844,173.034081077745,-80.2072798866042,8587264
20.4142256828579,11.706510320109,173.92550364603,-82.3841817816014,8597504
20.8128939562481,11.3016005438144,173.833765912746,-82.4296612671807,8607744
20.7523328389573,11.4008002719073,174.10667717217,-82.6886800422541,8617984
21.2920065504887,11.5133018168338,174.023791867511,-83.568057855974,8628224
20.6744685452977,11.2621431219876,175.350234828826,-83.9781636063789,8638464
20.6262977382281,11.2500926955879,174.609102706715,-83.3721212618833,8648704
20.8253924113217,11.5369237424301,175.804273266596,-84.4891164588971,8658944
21.2336701273024,12.0514460511682,174.850574712648,-84.2913843300375,8669184
22.2970430107532,12.3832190087755,175.679026078363,-85.3196630000556,8679424
22.4898498331484,12.6889136077126,177.310221233473,-86.7767494219595,8689664
21.5499474725008,12.3106229143495,176.816586330495,-85.4138393861806,8699904
20.6790260783591,11.7574310962801,175.992089976521,-83.6203836694004,8710144
20.9473798047218,12.2303948832038,176.11333580522,-84.1835991993,8720384
20.7354467927331,12.2550519095294,176.164457421831,-84.2630162986969,8730624
20.4121400321349,12.4439346187124,176.229715115564,-84.5473219820031,8740864
21.314825114325,12.8095260165619,176.682579409224,-85.2067563720918,8751104
20.3752935360281,12.5925410950442,176.523869113834,-84.7094817755047,8761344
19.3521659868995,12.3401773575581,177.473025583986,-84.8418847700399,8771584
18.2775305895443,11.6270238536648,177.76461500433,-83.5451180723646,8781824
18.8134037819804,12.1108330243483,177.618943888275,-84.5231251229247,8792064
18.7708256087014,11.7948183166484,177.906315659379,-84.3253324002087,8802304
18.787093684341,12.0018075639602,177.9126807564,-84.5570906989306,8812544
18.9286243974791,12.1746384872083,177.499938202945,-84.8093507055052,8822784
19.0714991966387,12.5856352737612,177.224184278832,-85.1238073693902,8833024
18.6806482511437,13.1503831417627,177.554968483504,-85.8517412075599,8843264
18.1128105302192,13.109844271413,177.165554319618,-85.3804576488604,8853504
17.61016870597,13.5832406377459,177.334631071565,-86.1333212875481,8863744
18.603386478804,13.7003306142631,177.7286954641,-87.0514729459407,8873984
18.1316895315787,14.0607465084665,178.104730564829,-87.4495013176552,8884224
18.1367259918432,13.9821097515761,178.043613274012,-87.3047498175678,8894464
18.3780898529234,14.1999289333831,177.57058769003,-87.1697758406019,8904704
17.7495210727973,13.5587226548019,177.472623903106,-86.5093920119204,8914944
17.4883512544807,13.332916203189,177.974199728097,-85.8460312596878,8925184
17.2104344333214,13.4273575577805,176.964095909039,-85.2456302588621,8935424
17.591629588432,13.7187461376842,178.677481151901,-86.334614769873,8945664
18.1673309850455,13.5140124830061,177.901866271169,-85.3386772126549,8955904
17.9500834260293,12.7540786058586,177.872728958105,-83.8029881412429,8966144
17.137977382277,12.1579841799533,176.876730317641,-82.43189081464,8976384
16.8714466691389,11.6540137189472,177.972098628109,-82.3517287276393,8986624
17.4877796316899,12.0166852057845,178.10751143246,-82.8754281202086,8996864
17.6288468668895,12.8499567420594,180.144357928567,-85.8304623245637,9007104
17.2714590285506,12.759563094797,180.196514645907,-86.2459488688276,9017344
17.2994376467684,12.6933629959217,180.879866518358,-86.8209223602883,9027584
17.0573785687805,12.4709244839948,181.517596712401,-87.0571217558751,9037824
16.1389352366831,12.0067049808432,181.679196020273,-86.6463473004964,9048064
15.5006643183788,11.6553423557041,181.260845383764,-85.9020699244221,9058304
15.9139475960948,11.1294339389448,181.467711036959,-85.6228918552476,9068544
16.9086484983319,11.7794771968857,181.983824619952,-87.4013322060066,9078784
16.6372203683108,11.8112099864049,181.559170683479,-87.3674433143266,9089024
17.3355734767029,12.2597948337662,181.048649734277,-88.134972571975,9099264
17.1838771474482,12.0660919540233,179.579440118654,-86.8476392062117,9109504
17.441107403288,12.3952539859105,179.409281918185,-87.0891318089635,9119744
18.5294462983566,12.8844240514154,179.817497837107,-88.2270612894675,9129984
18.9265232974915,12.7971357063407,179.621276727232,-88.1445853714614,9140224
19.4053578049689,13.1251390433818,180.408648498335,-88.9887213682826,9150464
20.2969812136947,13.3855981955262,181.208920405393,-89.8702621016795,9160704
19.346727845755,13.0870720553705,180.338895068599,-88.1826298635557,9170944
20.2024162649862,12.7181745148934,181.161784699052,-88.5590585160077,9181184
19.5174576690154,12.4094209615625,180.228525522189,-87.3010408427203,9191424
19.3365776789029,11.8376745766904,180.828157829691,-86.983762503232,9201664
19.3304906686446,12.1131195155113,182.122311827961,-87.4348289311548,9211904
19.3311704362877,12.1048232604131,181.044555679154,-86.6247417962462,9222144
20.1047151155609,11.6719348659006,181.413329625514,-85.7009337673599,9232384
20.1095970831793,11.1990637745646,182.082746261282,-85.3000447508185,9242624
19.3337504634784,11.0417130144608,182.129990112475,-84.5671100213363,9252864
19.358083055247,11.1708534173776,183.216536892848,-86.1647660431428,9263104
19.5558645408483,11.1969626745769,186.056389815849,-87.947283435409,9273344
19.4343715239159,11.5194042763567,186.347824743546,-88.7996214509633,9283584
19.1910919540234,11.562770362131,189.06134902979,-90.9937997699437,9293824
19.4054505005566,11.5528055864543,189.603386478808,-91.3622134506553,9304064
19.3003028055869,11.3089389445065,191.262838338899,-92.1717808928207,9314304
18.4162649857871,10.6915554319617,191.388904338158,-91.1145778218026,9324544
18.1494870844152,10.4606507230258,191.670189099003,-90.9443276461577,9334784
18.0713138054633,10.326334816463,191.485230503032,-90.8788615561394,9345024
17.7573847484864,10.2727876653074,191.694907922387,-90.9560514107567,9355264
17.5829780002476,10.4558305524659,191.749227536774,-91.3888343817656,9365504
17.5225250278091,10.6857774069957,190.420266345326,-91.1707202419649,9375744
18.3697472500313,10.7229174391301,190.215331850208,-91.6708184783167,9385984
18.6101532567054,10.8428964281303,190.254820170564,-92.0003461855469,9396224
19.0998331479426,11.2516067235202,190.760536398472,-93.2131741233453,9406464
19.0744654554447,11.4980070448649,190.992538005195,-93.7042090369181,9416704
17.9513966135216,11.3130484488941,189.610091459651,-91.9175295746696,9426944
17.7361111111115,11.8116734643434,189.45321962675,-92.380040281093,9437184
16.7356167346438,11.7060159436413,188.027947719693,-91.2414117826568,9447424
15.4179026078362,10.9972654801634,185.829702756153,-88.5455439757,9457664
15.3882863675692,11.1083920405391,185.917593622548,-88.8964961260234,9467904
14.4244530960329,11.5499474725006,183.324542701771,-87.2028188473263,9478144
14.415260783587,11.7025553083676,184.168814114452,-88.1939189016522,9488384
13.8762204919049,11.9135768137439,183.800889877646,-88.1689966032307,9498624
13.7883141762455,11.8165554319617,181.461036954645,-86.4924089608349,9508864
13.6489154616243,11.5343128167102,179.949666295888,-85.1988201582204,9519104
13.0316246446672,11.7975528364852,181.187785811399,-86.1962331692426,9529344
12.9579471017182,12.2462767272281,181.00758558893,-86.4582598927514,9539584
13.194073662094,12.1550488196765,182.486821777287,-87.4156257998107,9549824
13.401093807935,12.1096125324437,183.918597824748,-87.9301503461651,9560064
13.6739432703006,12.2176337906318,185.352459522931,-88.8672605454905,9570304
14.0438604622423,12.0114788036092,186.58806080831,-89.2733906326437,9580544
14.3064207143743,12.1574434556918,187.077323569402,-89.8922772924405,9590784
14.4928624397482,12.2524409838094,188.521690767524,-91.2450342353989,9601024
14.4215177357561,12.1707761710545,187.771907057228,-90.5798768809802,9611264
14.5967278457549,12.6827184526019,188.33843159066,-91.7399405881501,9621504
14.0950129773826,12.6737887776545,187.405991224822,-91.3268780461399,9631744
13.6231460882465,12.4523081201338,188.391113582998,-91.3104357843793,9641984
15.0075855889263,12.6441570881229,187.703173278956,-91.6898483759177,9652224
15.6236868125081,12.7460758867881,187.6596681498,-91.8719135926121,9662464
15.2424916573974,12.460403534792,187.828497713513,-91.7111752738403,9672704
15.3317420590783,12.2435267581266,188.986837226552,-91.4565572761063,9682944
15.3754789272034,11.9682054134226,189.807409467314,-90.4628594020986,9693184
15.2572920528986,11.8341057965643,190.52626374985,-90.0931324792037,9703424
14.9274348041037,11.6860554937588,192.882261154373,-90.6768761110214,9713664
14.354869608207,11.6784853540974,194.054257817332,-91.4042254117807,9723904
13.3775027808679,10.6789797305651,194.858963663334,-90.2675976657192,9734144
13.8470368310471,10.3863706587569,195.668767766659,-90.1444125460148,9744384
14.5821591892229,10.7815782968733,196.573183166486,-91.3992137906599,9754624
14.1732635026576,10.326010381906,196.01180323817,-90.0852525461434,9764864
14.9469935731062,9.73271227289602,197.998285131632,-90.1478266901666,9775104
15.3815659374617,9.56587566431859,198.311797058464,-90.6823127104454,9785344
15.5387467556548,9.71525460388107,197.599416017802,-90.3684476655125,9795584
15.8058027437897,9.73345383759754,197.060066740827,-90.3840525495968,9805824
15.2898745519717,10.271397231492,199.344564948713,-92.359750500866,9816064
15.1547552836488,10.6014089729331,199.163824001982,-94.0969380581596,9826304
14.6032165368932,10.2352923000867,199.484782474359,-93.3802355534234,9836544
14.961129650229,10.5481553578052,200.458812260541,-94.6437518749605,9846784
14.9436852234405,11.1166485689567,200.105564825114,-95.8795876651084,9857024
14.9021640302751,11.6708594442882,199.679661450588,-97.0099518308503,9867264
14.8328072943618,12.1833494956409,199.209363001354,-97.981781295215,9877504
14.7318562393298,12.626680234856,198.722930341813,-98.7420129812333,9887744
14.5955520888085,12.9734131737747,198.248624336361,-99.2375838119362,9897984
14.4201360664271,13.1961098242383,197.814705849397,-99.4154307103546,9908224
14.2018493958149,13.2673316980881,197.44943574532,-99.2224905995194,9918464
13.9369333006013,13.1596403071653,197.181074888528,-98.6057004024615,9928704
13.6216290044154,12.8455971633112,197.037884143418,-97.5119970422118,9938944
13.2521777308867,12.2977637783672,197.04812437439,-95.8883174418012,9949184
12.8248207036444,11.4887016641743,197.240056445841,-93.6815985242606,9959424
12.3357991463178,10.390972332574,197.641941222169,-90.838777212621,9969664
11.7813542825361,8.9771372954075,198.282039567774,-87.3067904299133,9979904
11.1577273359288,7.21975806451602,199.188612347053,-83.0325750991683,9990144

